Gamma Belief Networks

To infer multilayer deep representations of high-dimensional discrete and nonnegative real vectors, we propose an augmentable gamma belief network (GBN) that factorizes each of its hidden layers into the product of a sparse connection weight matrix and the nonnegative real hidden units of the next layer. The GBN's hidden layers are jointly trained with an upward-downward Gibbs sampler that solves each layer with the same subroutine. The gamma-negative binomial process combined with a layer-wise training strategy allows inferring the width of each layer given a fixed budget on the width of the first layer. Example results illustrate interesting relationships between the width of the first layer and the inferred network structure, and demonstrate that the GBN can add more layers to improve its performance in both unsupervisedly extracting features and predicting heldout data. For exploratory data analysis, we extract trees and subnetworks from the learned deep network to visualize how the very specific factors discovered at the first hidden layer and the increasingly more general factors discovered at deeper hidden layers are related to each other, and we generate synthetic data by propagating random variables through the deep network from the top hidden layer back to the bottom data layer.

==> figure/GBN-BOW.txt <==
team game games hockey year cup season playoffs edu win pittsburgh nhl toronto detroit stanley teams montreal play jets pens espn division chicago new penguins pick league players devils rangers wings boston islanders playoff ca series winnipeg gm abc tv playing quebec april time round st vancouver fans best gld bruins coach winner calgary leafs player great watch night patrick vs finals conference final just baseball coverage murray minnesota don won gary points mike like ice kings regular mario played louis caps contact washington selanne norris buffalo columbia keenan star people fan th think canadiens said canada canucks york gerald


year game team games god baseball runs season win won hit pitching play run space lost teams think ball believe sox better league edu does fan best home phillies th mets good braves cubs wins morris offense yankees score people al hitting new hitter got say division boston winning san reds second religion christian fans series era true pitch bible early red nl truth york defense evidence toronto base bob st east staff pitchers dodgers question clemens field faith lot jays chicago players christians innings strong years west john scored giants mike pitched batting talent belief rockies hits stadium reason


hall smith players fame career ozzie winfield nolan guys ryan dave baseball eddie murray numbers steve kingman robinson yount morris roger years bsu puckett long joe jackson hung brett garvey deserve robin evans princeton yeah frank ruth kirby rickey pitcher peak yogi hof great sick lee ha aaron johnny darrell santo time greatest stats seasons ron george reardon shortstops henderson hank mays jack liability marginal rogers average compare belong schmidt gibson willie leo ucs sgi bsuvc comment fans honestly deserves cal bell candidates wagner fielding walks ve likely history gee heck consideration mike player bonds lock rating sandberg standards apparent


fbi koresh batf gas compound waco government atf people children tear cult davidians did bd branch agents happened assault warrant david reno tanks killed weapons clinton point country search building federal raid press started reported death proper needed illegal better house protect burned janet outside burn days media stand job arms inside right come cwru equipment followers investigation oldham believe non power kids burning fires women suicide law order cs sick blame initial alive feds agent tank religious automatic davidian deaths knock good hit said military possible died away light fault child witnesses pay instead folks daniel bureau armored going


people government law state israel rights israeli jews right public states war fact political country arab laws article case court human federal american united support society policy civil freedom members national jewish evidence person majority force power legal citizens action crime world act countries issue arabs group police justice non control palestinian live land peace true anti center writes gaza population research constitution death edu org allowed party protection consider actions number adam apc general subject based murder igc considered life military self parties lives personal nation order cpr social question individual religious today situation free responsibility governments palestine innocent


people government law state rights public states right country laws political case court fact federal support civil society war united american person force power freedom human evidence legal national majority action members crime act article police justice issue group control constitution anti party death protection countries actions citizens consider non murder based considered general military world allowed lives parties personal nation life live individual social responsibility governments involved innocent cases free defense order president threat history self member status position private situation minority property supreme organization population believe example policy shall local argument present number process rule today america officers


greeks edu turks turkey turkish greek people writes com article bad person napoleon tankut called bike iastate greece software compromise talk trying uiowa salonica ti dod city goverment conflicts atan aiu things don learn just business fred mau like apr educated politics cyprus dseg today make mccall helmet comes panos think makes know history books positive requirement government french policies visa hatred relations brainwashing tamamidis konstantinople seas kind gwu miles ride ve met suffering aegean thessaloniki doing level good mr started accept removing supports baby countries millions sides treaty aggressive istanbul minorities achtung anatolia ither solun osinski sevres somebody speak


space nasa launch gov new use shuttle satellite information nist university data research program used technology center science ncsl national year time using project high flight systems commercial available earth cost power satellites mission large work design april list international access development following institute th orbit based number washington small office marc low general dr vehicle does area long york conference radio press org clipper technical solar jsc include note csrc station including market make services california air different aerospace security end news street missions major example non orbital expn payload world state problems single rocket service board agency order


use power used output input high voltage does using signal like data circuit chip edu time low work amp digital know thanks com good mhz new supply design electronics pin don need current speed make just build line water tv audio radio writes way control number point want analog logic different mail information ve run sound range probably help think cooling hot test little common article problems large problem frequency hp nuclear chips khz people switch ac lower example signals led circuits designed devices level parts scope john note possible available set series board hc components heat built standard ttl


windows dos file files program problem win ms run use disk using memory running driver microsoft pc programs version swap installed os copy sys machine screen exe edu ftp access software space manager need ram change window directory problems mb ini command try just zip network install desktop config mode error com create write set tried drivers application size applications loaded cica setup novell available unix norton load fine mouse support work time bat like apps utility text device nt utilities ve group called start virtual user came card having noticed option edit help pub users shell environment free drive


medical health disease doctor pain patients treatment medicine cancer edu hiv blood use years patient writes cause skin don like just aids symptoms number article help diseases drug com effects information doctors infection physician normal chronic think taking care volume condition drugs page says cure people tobacco hicnet know newsletter effective therapy problem common time women prevent surgery children center immune research called april control effect weeks low syndrome hospital physicians states clinical diagnosed day med age good make caused severe reported public safety child said cdc usually diet national studies tissue months way cases causing migraine smokeless infections does


god believe does religion say people christian true truth evidence question faith christians bible belief think religious reason exist human atheists claim argument christianity atheism existence point beliefs said person way statement don fact things mean wrong agree know atheist different example based sense simply word exists accept non understand read world saying false nature answer religions view position meaning words arguments edu means certainly life matter claims context course prove gods did assume ask opinion evil conclusion strong discussion explain follow universe particular come idea knowledge history rutgers use doubt questions correct quite given response concept athos definition wrote


god radar believe jesus does people christian trw batman bmd say bible religion true christians faith truth free evidence christ detector question lucifer omnipotent created think belief exist reason religious life human christianity existence way atheists man jbrown said world claim things argument fact know atheism point beliefs person logically don did word choice read detectors different come example mean use statement moral lord wrong agree based omniscient atheist accept pink nature saying rutgers exists answer perfect words church sense evil non understand edu love simply false means good sin knowledge meaning used form effectively gun john strong princeton omnipotence


msg food edu chinese writes taste article com reaction eat restaurant flavor allergic different cause apr foods carl sick causes natural sodium chen mot ingredients berkeley walter reactions related vms chemical salt bee stomach syndrome sugar react extracted sol restaurants case lots people wife poisoning bellcore heard things organization glutamate suspect jason symptoms body chocolate contain caltech beef pet tongue comm candy vomiting believe hard hold brother vax add double blind headache monosodium heart bar eaten dougb just don disclaimer unless does industry sources responsible substances shock compound yellow gps anaphylactic lundby like know michael ago doug cs changes saying


sun edu xterm server com motif key writes window article run keyboard problem file echo lib terminal mit display xdm keys running set error patch sparc line sunos apr using subject export contrib characters usr string warning following keycode widget define openwindows type hostname version ff tcp character local map just tar open bin emacs client xt home available postscript does toolkit cg don like dec lcs ip login ncd know clients libxmu root protocol xmu patches xwd end based cs vt shift fix look manager decnet information tek workstation xdefaults think source xmodmap widgets term use remote xrdb ultrix


men homosexual sex gay sexual homosexuality male don people partners promiscuous number just bi like study homosexuals percent cramer heterosexual think did dramatically numbers straight church reform population know report pythagorean life man good accept time said considered kinsey posted general optilink irrational social gays behavior way children make published johnson survey table new activity showing million statistics american sexuality shows want right women ve article ago exclusively eating virginia masters repent really say purpose member clayton apparent kolodny writes going press society evil function engaged relationships ryan evolutionary different does compared person join figure community edu chose interesting things


card video drivers cards driver vga mode ati graphics windows diamond vesa bus svga support gateway dx pc modes color isa board version local bit memory vlb ultra pro eisa monitor new does mb stealth hz using based speedstar orchid colors available latest ram know work chip performance resolution fast screen speed tech million trident winbench dcoleman set problems yes et ftp results winmarks plus edu bbs zeos utexas vram bios robert win higher magazine utxvms able high interlaced viper com boards site weitek tseng chipset modem turbo software non resolutions far faster accelerated supports price meg ega mhz true


blood washed lamb bull species endangered metrics process graphite reserved religion levels choose serum animal preferably devising netland barney ntaib kfu human mg dl quack tank plasma ditch glucose haapanen ala world ucs adapter hercules indiana frog tomh peach gu iskandar taib list innocent washington kodak christian pole durant silver bbs tom real review gibson infoworld impression gave steve coded winbench sexual male non use young conversion nailed animals tend humans definitely light virgin sacrifice eric judging rabbit fasting rahul percent adams concentration harvey wooden obsession dinosaur martyrdom pharvey starowl sieferman nlm screw fingers don nih seen pull mouth reviewers


jews nazi nazis germany german jewish hitler people history don just like anti think holocaust war know did europe good book time party make way european semitism right world want new ve really say writes race does going germans palestine homosexuality roehm came important ss alchemy chem things citizenship archives zionist edu utoronto chancellor thing berlin himmler rockwell groups point state documents ll jew sa better university sure killed let books sources aryan citizens little diplomats homosexuals homosexual evidence doesn article course need paris information fact power probably racial france government look case years official law lot early help sent


bike dod don just like think people good know com ride edu writes ve bikes time way make really want ll bmw going say new does article motorcycle right riding rider things did thing point better sure ama let little road doesn need lot probably far look got years honda org hard problem tell motorcycles didn course believe work actually great long real said isn harley try bad doing thought hp maybe come use fact ask yes having getting question street tank mean rear case looking pretty buy trying money cb ranck won advice quite used cost best help idea


key use chip like encryption don used time just keys bit new people number think des make clipper know does data way good information work law using security algorithm need encrypted government escrow enforcement bits want say serial point ve edu available really random public right writes secure different case message better going secret probably second things technology block order nsa let problem long high com cryptography possible real example little note thing did game chips change access end ll standard sure problems doesn called large provide actually crypt non years agencies given idea privacy unit far able faq best


card windows video drivers monitor com modem vga cards driver port pc mode screen ati serial graphics dos bus board irq support svga diamond vesa using memory problem dx color gateway file version ports local modes pro bit does isa colors mb know vlb mouse ultra win ram new monitors hz work eisa nec problems chip files stealth use set program speedstar orchid plus high based resolution fast software cable hardware display latest used performance ms like baud bbs tech connector run thanks speed just yes million trident winbench dcoleman available pin ibm uart connect sony window switch et disk


points sphere plane center circle point bolson radius washington image coplanar graphics line solution normal abc cylinder algorithm lines given non fitting pm intersection steve perpendicular don just geometry define gems planes like exactly parallel books research ed edward trivial carson lie straightforward equation intersect distance think people method boy loss faq checked data immediately mercy equations embarassing farin know defined provide analysis sequence form surface edu algorithms dist hitachi passing pairs intersecting bisector good protein images time original say biology numerical solve molecular space containing unique pair shelley square parameters way make want writes centre ve watson biological genetic


car cars engine speed drive good just like driving don miles mph time new people think ford driver better know road power com models high model fast performance turbo way parts year driven use make tires vehicle mileage brakes wheel manual buy did door toyota transmission auto writes said ve does want lot price drivers market gear say designed owner gas really right looking centerline edu test doesn speeds problem years clutch automatic taurus going rear bmw odometer work used little jim owners things looks point porsche makes mile away thing previous safety throttle motor mind autos shift small need


bike dod ride bikes com bmw motorcycle riding rider ama road honda org new motorcycles harley hp street tank rear ll cb ranck list gs miles advice good cbr cage buy dog cc mail insurance ve seca send rec vt gear frame bikers cost seat yamaha hard thanks twin helmet parking mitre looking rd jeff faq moto gas tire fj zx suzuki moa sold kz newsgroup leather plastic cookson sale blue buying hey cycle ducati email owners heavy area ask bars randy harleys nice car state old low sr riders edu es ninja chain wrote sport recommend ra vehicle rode


nissan electronics wagon altima delcoelect kocrsv station gm subaru sumax delco spiros hughes wax pathfinder legacy kokomo wagons smorris scott toyota seattleu don just like strong silver software luxury derek proof stanza seattle cisco morris cymbal triantafyllopoulos sportscar think people know near fool ugly proud claims flat statistics lincoln sedans bullet karl lee perth puzzled miata sentra maxima acura infiniti corolla mgb untruth verbatim good time consider way based make stand guys writes noticed want ve heavy suggestion eat steven horrible uunet studies armor fisher lust designs study definately lexus remove conversion embodied aesthetic elvis attached honey stole designing wd


mac apple bit mhz ram simms mb like memory just don cpu people chip chips think color board ibm speed does know se video time machines motherboard hardware lc cache meg ns simm need upgrade built vram good quadra want centris price dx run way processor card clock slots make fpu internal did macs cards ve pin power really machine say faster said software intel macintosh right week writes slot going sx performance things edu years nubus possible thing monitor work point expansion rom iisi ll add dram better little slow let sure pc ii didn ethernet lciii case kind


image jpeg gif file color files images format bit display convert quality formats colors programs program tiff picture viewer graphics bmp bits xv screen pixel read compression conversion zip shareware scale view jpg original save quicktime jfif free version best pcx viewing bitmap gifs simtel viewers don mac usenet resolution animation menu scanner pixels sites gray quantization displays better try msdos tga want current black faq converting white setting mirror xloadimage section ppm fractal amiga write algorithm mpeg pict targa arithmetic export scodal archive converted grasp lossless let space human grey directory pictures rgb demo scanned old choice grayscale compress


gun guns edu writes bike com article weapons dod control crime weapon apr used carry criminals police ride nra bikes self firearms use buy firearm laws concealed bmw defense home handgun criminal motorcycle anti problem car people owners ban rider riding shot just armed new don like crimes assault kill violent protect uio handguns ifi evil ama citizens state org know illegal politics texas thomas thomasp cb talk legal shooting pro road carrying abiding think att honda cs stolen defend good purchase ll law individual hp cc permit rifle issue government states parsli property ve killing federal does motorcycles time


gun guns weapons people control government law crime state rights police laws weapon self criminals carry states public nra used defense firearms anti federal right criminal legal firearm citizens country home political case concealed handgun court fact crimes issue protect armed politics kill ban problem buy national individual support shot society violent use civil war property talk owners assault illegal handguns ifi uio united defend action allowed freedom article american amendment person member power force thomasp car human evidence threat thomas murder shooting majority killed carrying members citizen killing pro abiding group act evil texas america justice permit stolen said


